PROPYLA: Privacy Preserving Long-Term Secure Storage

An increasing amount of sensitive information today is stored electronically and a substantial part of this information (e.g., health records, tax data, legal documents) must be retained over long time periods (e.g., several decades or even centuries). When sensitive data is stored, then integrity and confidentiality must be protected to ensure reliability and privacy. Commonly used cryptographic schemes, however, are not designed for protecting data over such long time periods. Recently, the first storage architecture combining long-term integrity with long-term confidentiality protection was proposed (AsiaCCS'17). However, the architecture only deals with a simplified storage scenario where parts of the stored data cannot be accessed and verified individually. If this is allowed, however, not only the data content itself, but also the access pattern to the data (i.e., the information which data items are accessed at which times) may be sensitive information. Here we present the first long-term secure storage architecture that provides long-term access pattern hiding security in addition to long-term integrity and long-term confidentiality protection. To achieve this, we combine information-theoretic secret sharing, renewable timestamps, and renewable commitments with an information-theoretic oblivious random access machine. Our performance analysis of the proposed architecture shows that achieving long-term integrity, confidentiality, and access pattern hiding security is feasible.

==> data/access_time.dat <==
year 256 4096 65536
2018 345.32 517.98 690.64 
2019 345.32 517.98 690.64 
2020 345.32 517.98 690.64 
2021 345.32 517.98 690.64 
2022 345.32 517.98 690.64 
2023 345.32 517.98 690.64 
2024 345.32 517.98 690.64 
2025 345.32 517.98 690.64 
2026 345.32 517.98 690.64 
2027 345.32 517.98 690.64 
2028 345.32 517.98 690.64 
2029 345.32 517.98 690.64 
2030 345.32 517.98 690.64 
2031 709.72 1064.58 1419.44 
2032 709.72 1064.58 1419.44 
2033 709.72 1064.58 1419.44 
2034 709.72 1064.58 1419.44 
2035 709.72 1064.58 1419.44 
2036 709.72 1064.58 1419.44 
2037 709.72 1064.58 1419.44 
2038 709.72 1064.58 1419.44 
2039 709.72 1064.58 1419.44 
2040 709.72 1064.58 1419.44 
2041 709.72 1064.58 1419.44 
2042 709.72 1064.58 1419.44 
2043 709.72 1064.58 1419.44 
2044 709.72 1064.58 1419.44 
2045 709.72 1064.58 1419.44 
2046 709.72 1064.58 1419.44 
2047 709.72 1064.58 1419.44 
2048 709.72 1064.58 1419.44 
2049 709.72 1064.58 1419.44 
2050 709.72 1064.58 1419.44 
2051 709.72 1064.58 1419.44 
2052 709.72 1064.58 1419.44 
2053 709.72 1064.58 1419.44 
2054 709.72 1064.58 1419.44 
2055 709.72 1064.58 1419.44 
2056 709.72 1064.58 1419.44 
2057 709.72 1064.58 1419.44 
2058 709.72 1064.58 1419.44 
2059 709.72 1064.58 1419.44 
2060 709.72 1064.58 1419.44 
2061 709.72 1064.58 1419.44 
2062 709.72 1064.58 1419.44 
2063 709.72 1064.58 1419.44 
2064 709.72 1064.58 1419.44 
2065 709.72 1064.58 1419.44 
2066 709.72 1064.58 1419.44 
2067 708.72 1063.08 1417.44 
2068 708.72 1063.08 1417.44 
2069 708.72 1063.08 1417.44 
2070 708.72 1063.08 1417.44 
2071 708.72 1063.08 1417.44 
2072 708.72 1063.08 1417.44 
2073 708.72 1063.08 1417.44 
2074 708.72 1063.08 1417.44 
2075 708.72 1063.08 1417.44 
2076 708.72 1063.08 1417.44 
2077 708.72 1063.08 1417.44 
2078 708.72 1063.08 1417.44 
2079 708.72 1063.08 1417.44 
2080 708.72 1063.08 1417.44 
2081 708.72 1063.08 1417.44 
2082 708.72 1063.08 1417.44 
2083 708.72 1063.08 1417.44 
2084 708.72 1063.08 1417.44 
2085 708.72 1063.08 1417.44 
2086 708.72 1063.08 1417.44 
2087 708.72 1063.08 1417.44 
2088 708.72 1063.08 1417.44 
2089 708.72 1063.08 1417.44 
2090 708.72 1063.08 1417.44 
2091 1876.28 2814.42 3752.56 
2092 1876.28 2814.42 3752.56 
2093 1876.28 2814.42 3752.56 
2094 1876.28 2814.42 3752.56 
2095 1876.28 2814.42 3752.56 
2096 1876.28 2814.42 3752.56 
2097 1876.28 2814.42 3752.56 
2098 1876.28 2814.42 3752.56 
2099 1876.28 2814.42 3752.56 
2100 1876.28 2814.42 3752.56 
2101 1876.28 2814.42 3752.56 
2102 1876.28 2814.42 3752.56 
2103 1876.28 2814.42 3752.56 
2104 1876.28 2814.42 3752.56 
2105 1876.28 2814.42 3752.56 
2106 1876.28 2814.42 3752.56 
2107 1876.28 2814.42 3752.56 
2108 1876.28 2814.42 3752.56 
2109 1876.28 2814.42 3752.56 
2110 1876.28 2814.42 3752.56 
2111 1876.28 2814.42 3752.56 
2112 1876.28 2814.42 3752.56 
2113 1876.28 2814.42 3752.56 
2114 1876.28 2814.42 3752.56 
2115 1876.28 2814.42 3752.56 
2116 1876.28 2814.42 3752.56 
2117 1876.28 2814.42 3752.56 


==> data/access_traffic.dat <==
year 256 4096 65536
2018 24589600.0 24576000.0 36884400.0 36864000.0 49179200.0 49152000.0 
2019 24596320.0 24576000.0 36894480.0 36864000.0 49192640.0 49152000.0 
2020 24611040.0 24576000.0 36916560.0 36864000.0 49222080.0 49152000.0 
2021 24611040.0 24576000.0 36916560.0 36864000.0 49222080.0 49152000.0 
2022 24625760.0 24576000.0 36938640.0 36864000.0 49251520.0 49152000.0 
2023 24625760.0 24576000.0 36938640.0 36864000.0 49251520.0 49152000.0 
2024 24640480.0 24576000.0 36960720.0 36864000.0 49280960.0 49152000.0 
2025 24640480.0 24576000.0 36960720.0 36864000.0 49280960.0 49152000.0 
2026 24655200.0 24576000.0 36982800.0 36864000.0 49310400.0 49152000.0 
2027 24655200.0 24576000.0 36982800.0 36864000.0 49310400.0 49152000.0 
2028 24596320.0 24576000.0 36894480.0 36864000.0 49192640.0 49152000.0 
2029 25037920.0 24576000.0 37556880.0 36864000.0 50075840.0 49152000.0 
2030 25052640.0 24576000.0 37578960.0 36864000.0 50105280.0 49152000.0 
2031 25052640.0 24576000.0 37578960.0 36864000.0 50105280.0 49152000.0 
2032 25157120.0 24576000.0 37735680.0 36864000.0 50314240.0 49152000.0 
2033 25157120.0 24576000.0 37735680.0 36864000.0 50314240.0 49152000.0 
2034 25261600.0 24576000.0 37892400.0 36864000.0 50523200.0 49152000.0 
2035 25261600.0 24576000.0 37892400.0 36864000.0 50523200.0 49152000.0 
2036 25366080.0 24576000.0 38049120.0 36864000.0 50732160.0 49152000.0 
2037 25366080.0 24576000.0 38049120.0 36864000.0 50732160.0 49152000.0 
2038 25127680.0 24576000.0 37691520.0 36864000.0 50255360.0 49152000.0 
2039 27184960.0 24576000.0 40777440.0 36864000.0 54369920.0 49152000.0 
2040 27289440.0 24576000.0 40934160.0 36864000.0 54578880.0 49152000.0 
2041 27289440.0 24576000.0 40934160.0 36864000.0 54578880.0 49152000.0 
2042 27393920.0 24576000.0 41090880.0 36864000.0 54787840.0 49152000.0 
2043 27393920.0 24576000.0 41090880.0 36864000.0 54787840.0 49152000.0 
2044 27498400.0 24576000.0 41247600.0 36864000.0 54996800.0 49152000.0 
2045 27498400.0 24576000.0 41247600.0 36864000.0 54996800.0 49152000.0 
2046 27602880.0 24576000.0 41404320.0 36864000.0 55205760.0 49152000.0 
2047 27602880.0 24576000.0 41404320.0 36864000.0 55205760.0 49152000.0 
2048 27184960.0 24576000.0 40777440.0 36864000.0 54369920.0 49152000.0 
2049 30319360.0 24576000.0 45479040.0 36864000.0 60638720.0 49152000.0 
2050 30423840.0 24576000.0 45635760.0 36864000.0 60847680.0 49152000.0 
2051 30423840.0 24576000.0 45635760.0 36864000.0 60847680.0 49152000.0 
2052 30528320.0 24576000.0 45792480.0 36864000.0 61056640.0 49152000.0 
2053 30528320.0 24576000.0 45792480.0 36864000.0 61056640.0 49152000.0 
2054 30632800.0 24576000.0 45949200.0 36864000.0 61265600.0 49152000.0 
2055 30632800.0 24576000.0 45949200.0 36864000.0 61265600.0 49152000.0 
2056 30737280.0 24576000.0 46105920.0 36864000.0 61474560.0 49152000.0 
2057 30737280.0 24576000.0 46105920.0 36864000.0 61474560.0 49152000.0 
2058 30319360.0 24576000.0 45479040.0 36864000.0 60638720.0 49152000.0 
2059 33453760.0 24576000.0 50180640.0 36864000.0 66907520.0 49152000.0 
2060 33558240.0 24576000.0 50337360.0 36864000.0 67116480.0 49152000.0 
2061 33558240.0 24576000.0 50337360.0 36864000.0 67116480.0 49152000.0 
2062 33662720.0 24576000.0 50494080.0 36864000.0 67325440.0 49152000.0 
2063 33662720.0 24576000.0 50494080.0 36864000.0 67325440.0 49152000.0 
2064 33767200.0 24576000.0 50650800.0 36864000.0 67534400.0 49152000.0 
2065 33767200.0 24576000.0 50650800.0 36864000.0 67534400.0 49152000.0 
2066 33871680.0 24576000.0 50807520.0 36864000.0 67743360.0 49152000.0 
2067 33871680.0 24576000.0 50807520.0 36864000.0 67743360.0 49152000.0 
2068 33454240.0 24576000.0 50181360.0 36864000.0 66908480.0 49152000.0 
2069 36589600.0 24576000.0 54884400.0 36864000.0 73179200.0 49152000.0 
2070 36694720.0 24576000.0 55042080.0 36864000.0 73389440.0 49152000.0 
2071 36694720.0 24576000.0 55042080.0 36864000.0 73389440.0 49152000.0 
2072 36799840.0 24576000.0 55199760.0 36864000.0 73599680.0 49152000.0 
2073 36799840.0 24576000.0 55199760.0 36864000.0 73599680.0 49152000.0 
2074 36904960.0 24576000.0 55357440.0 36864000.0 73809920.0 49152000.0 
2075 36904960.0 24576000.0 55357440.0 36864000.0 73809920.0 49152000.0 
2076 37010080.0 24576000.0 55515120.0 36864000.0 74020160.0 49152000.0 
2077 37010080.0 24576000.0 55515120.0 36864000.0 74020160.0 49152000.0 
2078 36589600.0 24576000.0 54884400.0 36864000.0 73179200.0 49152000.0 
2079 39743200.0 24576000.0 59614800.0 36864000.0 79486400.0 49152000.0 
2080 39848320.0 24576000.0 59772480.0 36864000.0 79696640.0 49152000.0 
2081 39848320.0 24576000.0 59772480.0 36864000.0 79696640.0 49152000.0 
2082 39953440.0 24576000.0 59930160.0 36864000.0 79906880.0 49152000.0 
2083 39953440.0 24576000.0 59930160.0 36864000.0 79906880.0 49152000.0 
2084 40058560.0 24576000.0 60087840.0 36864000.0 80117120.0 49152000.0 
2085 40058560.0 24576000.0 60087840.0 36864000.0 80117120.0 49152000.0 
2086 40163680.0 24576000.0 60245520.0 36864000.0 80327360.0 49152000.0 
2087 40163680.0 24576000.0 60245520.0 36864000.0 80327360.0 49152000.0 
2088 39743200.0 24576000.0 59614800.0 36864000.0 79486400.0 49152000.0 
2089 42896800.0 24576000.0 64345200.0 36864000.0 85793600.0 49152000.0 
2090 43001920.0 24576000.0 64502880.0 36864000.0 86003840.0 49152000.0 
2091 43001920.0 24576000.0 64502880.0 36864000.0 86003840.0 49152000.0 
2092 43373280.0 24576000.0 65059920.0 36864000.0 86746560.0 49152000.0 
2093 43373280.0 24576000.0 65059920.0 36864000.0 86746560.0 49152000.0 
2094 43744640.0 24576000.0 65616960.0 36864000.0 87489280.0 49152000.0 
2095 43744640.0 24576000.0 65616960.0 36864000.0 87489280.0 49152000.0 
2096 44116000.0 24576000.0 66174000.0 36864000.0 88232000.0 49152000.0 
2097 44116000.0 24576000.0 66174000.0 36864000.0 88232000.0 49152000.0 
2098 43162400.0 24576000.0 64743600.0 36864000.0 86324800.0 49152000.0 
2099 51112160.0 24576000.0 76668240.0 36864000.0 102224320.0 49152000.0 
2100 51483520.0 24576000.0 77225280.0 36864000.0 102967040.0 49152000.0 
2101 51483520.0 24576000.0 77225280.0 36864000.0 102967040.0 49152000.0 
2102 51854880.0 24576000.0 77782320.0 36864000.0 103709760.0 49152000.0 
2103 51854880.0 24576000.0 77782320.0 36864000.0 103709760.0 49152000.0 
2104 52226240.0 24576000.0 78339360.0 36864000.0 104452480.0 49152000.0 
2105 52226240.0 24576000.0 78339360.0 36864000.0 104452480.0 49152000.0 
2106 52597600.0 24576000.0 78896400.0 36864000.0 105195200.0 49152000.0 
2107 52597600.0 24576000.0 78896400.0 36864000.0 105195200.0 49152000.0 
2108 51112160.0 24576000.0 76668240.0 36864000.0 102224320.0 49152000.0 
2109 62252960.0 24576000.0 93379440.0 36864000.0 124505920.0 49152000.0 
2110 62624320.0 24576000.0 93936480.0 36864000.0 125248640.0 49152000.0 
2111 62624320.0 24576000.0 93936480.0 36864000.0 125248640.0 49152000.0 
2112 62995680.0 24576000.0 94493520.0 36864000.0 125991360.0 49152000.0 
2113 62995680.0 24576000.0 94493520.0 36864000.0 125991360.0 49152000.0 
2114 63367040.0 24576000.0 95050560.0 36864000.0 126734080.0 49152000.0 
2115 63367040.0 24576000.0 95050560.0 36864000.0 126734080.0 49152000.0 
2116 63738400.0 24576000.0 95607600.0 36864000.0 127476800.0 49152000.0 
2117 63738400.0 24576000.0 95607600.0 36864000.0 127476800.0 49152000.0 


==> data/renew_time.dat <==
year 256 4096 65536
2018 11007.075 176760.675 2828818.275 
2019 0 0 0 
2020 11007.075 176760.675 2828818.275 
2021 0 0 0 
2022 11007.075 176760.675 2828818.275 
2023 0 0 0 
2024 11007.075 176760.675 2828818.275 
2025 0 0 0 
2026 11007.075 176760.675 2828818.275 
2027 0 0 0 
2028 11007.075 176760.675 2828818.275 
2029 0 0 0 
2030 11007.075 176760.675 2828818.275 
2031 0 0 0 
2032 22622.325 363287.925 5813937.525 
2033 0 0 0 
2034 22622.325 363287.925 5813937.525 
2035 0 0 0 
2036 22622.325 363287.925 5813937.525 
2037 0 0 0 
2038 22622.325 363287.925 5813937.525 
2039 0 0 0 
2040 22622.325 363287.925 5813937.525 
2041 0 0 0 
2042 22622.325 363287.925 5813937.525 
2043 0 0 0 
2044 22622.325 363287.925 5813937.525 
2045 0 0 0 
2046 22622.325 363287.925 5813937.525 
2047 0 0 0 
2048 22622.325 363287.925 5813937.525 
2049 0 0 0 
2050 22622.325 363287.925 5813937.525 
2051 0 0 0 
2052 22622.325 363287.925 5813937.525 
2053 0 0 0 
2054 22622.325 363287.925 5813937.525 
2055 0 0 0 
2056 22622.325 363287.925 5813937.525 
2057 0 0 0 
2058 22622.325 363287.925 5813937.525 
2059 0 0 0 
2060 22622.325 363287.925 5813937.525 
2061 0 0 0 
2062 22622.325 363287.925 5813937.525 
2063 0 0 0 
2064 22622.325 363287.925 5813937.525 
2065 0 0 0 
2066 22622.325 363287.925 5813937.525 
2067 0 0 0 
2068 22590.45 362776.05 5805745.65 
2069 0 0 0 
2070 22590.45 362776.05 5805745.65 
2071 0 0 0 
2072 22590.45 362776.05 5805745.65 
2073 0 0 0 
2074 22590.45 362776.05 5805745.65 
2075 0 0 0 
2076 22590.45 362776.05 5805745.65 
2077 0 0 0 
2078 22590.45 362776.05 5805745.65 
2079 0 0 0 
2080 22590.45 362776.05 5805745.65 
2081 0 0 0 
2082 22590.45 362776.05 5805745.65 
2083 0 0 0 
2084 22590.45 362776.05 5805745.65 
2085 0 0 0 
2086 22590.45 362776.05 5805745.65 
2087 0 0 0 
2088 22590.45 362776.05 5805745.65 
2089 0 0 0 
2090 22590.45 362776.05 5805745.65 
2091 0 0 0 
2092 59806.425 960420.825 15370251.225 
2093 0 0 0 
2094 59806.425 960420.825 15370251.225 
2095 0 0 0 
2096 59806.425 960420.825 15370251.225 
2097 0 0 0 
2098 59806.425 960420.825 15370251.225 
2099 0 0 0 
2100 59806.425 960420.825 15370251.225 
2101 0 0 0 
2102 59806.425 960420.825 15370251.225 
2103 0 0 0 
2104 59806.425 960420.825 15370251.225 
2105 0 0 0 
2106 59806.425 960420.825 15370251.225 
2107 0 0 0 
2108 59806.425 960420.825 15370251.225 
2109 0 0 0 
2110 59806.425 960420.825 15370251.225 
2111 0 0 0 
2112 59806.425 960420.825 15370251.225 
2113 0 0 0 
2114 59806.425 960420.825 15370251.225 
2115 0 0 0 
2116 59806.425 960420.825 15370251.225 
2117 0 0 0 


==> data/storage_space.dat <==
year es_space_total sh_space_total
2018 340 28
2019 340 28
2020 708 28
2021 708 28
2022 1076 28
2023 1076 28
2024 1444 28
2025 1444 28
2026 1812 28
2027 1812 28
2028 340 1868
2029 340 1868
2030 708 1868
2031 708 1868
2032 3320 1868
2033 3320 1868
2034 5932 1868
2035 5932 1868
2036 8544 1868
2037 8544 1868
2038 2584 10440
2039 2584 10440
2040 5196 10440
2041 5196 10440
2042 7808 10440
2043 7808 10440
2044 10420 10440
2045 10420 10440
2046 13032 10440
2047 13032 10440
2048 2584 23500
2049 2584 23500
2050 5196 23500
2051 5196 23500
2052 7808 23500
2053 7808 23500
2054 10420 23500
2055 10420 23500
2056 13032 23500
2057 13032 23500
2058 2584 36560
2059 2584 36560
2060 5196 36560
2061 5196 36560
2062 7808 36560
2063 7808 36560
2064 10420 36560
2065 10420 36560
2066 13032 36560
2067 13032 36560
2068 2596 49624
2069 2596 49624
2070 5224 49624
2071 5224 49624
2072 7852 49624
2073 7852 49624
2074 10480 49624
2075 10480 49624
2076 13108 49624
2077 13108 49624
2078 2596 62764
2079 2596 62764
2080 5224 62764
2081 5224 62764
2082 7852 62764
2083 7852 62764
2084 10480 62764
2085 10480 62764
2086 13108 62764
2087 13108 62764
2088 2596 75904
2089 2596 75904
2090 5224 75904
2091 5224 75904
2092 14508 75904
2093 14508 75904
2094 23792 75904
2095 23792 75904
2096 33076 75904
2097 33076 75904
2098 9236 109028
2099 9236 109028
2100 18520 109028
2101 18520 109028
2102 27804 109028
2103 27804 109028
2104 37088 109028
2105 37088 109028
2106 46372 109028
2107 46372 109028
2108 9236 155448
2109 9236 155448
2110 18520 155448
2111 18520 155448
2112 27804 155448
2113 27804 155448
2114 37088 155448
2115 37088 155448
2116 46372 155448
2117 46372 155448

